Numerical Verification of Affine Systems with up to a Billion Dimensions

Affine systems reachability is the basis of many verification methods. With further computation, methods exist to reason about richer models with inputs, nonlinear differential equations, and hybrid dynamics. As such, the scalability of affine systems verification is a prerequisite to scalable analysis for more complex systems. In this paper, we improve the scalability of affine systems verification, in terms of the number of dimensions (variables) in the system. The reachable states of affine systems can be written in terms of the matrix exponential, and safety checking can be performed at specific time steps with linear programming. Unfortunately, for large systems with many state variables, this direct approach requires an intractable amount of memory while using an intractable amount of computation time. We overcome these challenges by combining several methods that leverage common problem structure. Memory is reduced by exploiting initial states that are not full-dimensional and safety properties (outputs) over a few linear projections of the state variables. Computation time is saved by using numerical simulations to compute only projections of the matrix exponential relevant for the verification problem. Since large systems often have sparse dynamics, we use Krylov-subspace simulation approaches based on the Arnoldi or Lanczos iterations. Our method produces accurate counter-examples when properties are violated and, in the extreme case with sufficient problem structure, can analyze a system with one billion real-valued state variables.

==> figures/heat_summary.dat <==
5 & 0.4389 & 28 & 0.2s \\
10 & 0.4762 & 63 & 0.2s \\
20 & 0.5142 & 141 & 0.7s \\
50 & 0.5423 & 316 & 13.7s \\
100 & 0.5534 & 474 & 5m41s \\


==> figures/orig_summary.dat <==
28 & \textcolor{darkgray}{3.49} & \textbf{0.06} & \textcolor{darkgray}{0.08} \\
%56 & \textcolor{darkgray}{5.57} & \textbf{0.07} & \textcolor{darkgray}{0.14} \\
%84 & \textcolor{darkgray}{7.67} & \textbf{0.09} & \textcolor{darkgray}{0.20} \\
140 & \textcolor{darkgray}{12.0} & \textbf{0.11} & \textcolor{darkgray}{0.31} \\
%196 & \textcolor{darkgray}{16.4} & \textbf{0.14} & \textcolor{darkgray}{0.42} \\
%280 & \textcolor{darkgray}{24.1} & \textbf{0.19} & \textcolor{darkgray}{0.59} \\
%392 & \textcolor{darkgray}{33.8} & \textbf{0.27} & \textcolor{darkgray}{0.83} \\
%560 & \textcolor{darkgray}{49.3} & \textbf{0.43} & \textcolor{darkgray}{1.19} \\
%784 & \textcolor{darkgray}{71.3} & \textbf{0.73} & \textcolor{darkgray}{1.68} \\
1120 & \textcolor{darkgray}{109} & \textbf{1.51} & \textcolor{darkgray}{2.47} \\
%1568 & \textcolor{darkgray}{166} & \textbf{2.27} & \textcolor{darkgray}{3.69} \\
%2212 & \textcolor{darkgray}{261} & \textbf{4.62} & \textcolor{darkgray}{5.41} \\
3108 & \textcolor{darkgray}{421} & \textcolor{darkgray}{8.44} & \textbf{8.09} \\
%4368 & \textcolor{darkgray}{701} & \textcolor{darkgray}{22.0} & \textbf{12.5} \\
%6132 & \textcolor{darkgray}{-} & \textcolor{darkgray}{44.1} & \textbf{20.3} \\
%8596 & \textcolor{darkgray}{-} & \textcolor{darkgray}{99.2} & \textbf{34.6} \\
12040 & \textcolor{darkgray}{~~-} & \textcolor{darkgray}{245} & \textbf{58.8} \\
%16856 & \textcolor{darkgray}{-} & \textcolor{darkgray}{544} & \textbf{103} \\
%23604 & \textcolor{darkgray}{-} & \textcolor{darkgray}{1490} & \textbf{186} \\
33068 & \textcolor{darkgray}{~~-} & \textcolor{darkgray}{~~-} & \textbf{340} \\
%46312 & \textcolor{darkgray}{-} & \textcolor{darkgray}{-} & \textbf{636} \\


==> figures/singlekey_summary.dat <==
28 & \textcolor{darkgray}{3.44} & \textbf{0.06} & \textcolor{darkgray}{0.08} \\
%56 & \textcolor{darkgray}{5.51} & \textbf{0.07} & \textcolor{darkgray}{0.09} \\
%84 & \textcolor{darkgray}{7.58} & \textbf{0.08} & \textcolor{darkgray}{0.10} \\
140 & \textcolor{darkgray}{12.1} & \textcolor{darkgray}{0.14} & \textbf{0.09} \\
%196 & \textcolor{darkgray}{16.3} & \textcolor{darkgray}{0.16} & \textbf{0.10} \\
%280 & \textcolor{darkgray}{24.8} & \textcolor{darkgray}{0.19} & \textbf{0.10} \\
%392 & \textcolor{darkgray}{35.2} & \textcolor{darkgray}{0.23} & \textbf{0.11} \\
%560 & \textcolor{darkgray}{51.0} & \textcolor{darkgray}{0.30} & \textbf{0.12} \\
%784 & \textcolor{darkgray}{73.4} & \textcolor{darkgray}{0.39} & \textbf{0.13} \\
1120 & \textcolor{darkgray}{111} & \textcolor{darkgray}{0.54} & \textbf{0.15} \\
%1568 & \textcolor{darkgray}{169} & \textcolor{darkgray}{0.91} & \textbf{0.18} \\
%2212 & \textcolor{darkgray}{264} & \textcolor{darkgray}{1.48} & \textbf{0.23} \\
%3108 & \textcolor{darkgray}{423} & \textcolor{darkgray}{2.41} & \textbf{0.31} \\
%4368 & \textcolor{darkgray}{698} & \textcolor{darkgray}{4.09} & \textbf{0.44} \\
%6132 & \textcolor{darkgray}{-} & \textcolor{darkgray}{7.29} & \textbf{0.67} \\
%8596 & \textcolor{darkgray}{-} & \textcolor{darkgray}{13.1} & \textbf{1.06} \\
12040 & \textcolor{darkgray}{-} & \textcolor{darkgray}{24.0} & \textbf{1.74} \\
%16856 & \textcolor{darkgray}{-} & \textcolor{darkgray}{44.9} & \textbf{3.01} \\
%23604 & \textcolor{darkgray}{-} & \textcolor{darkgray}{83.6} & \textbf{5.39} \\
%33068 & \textcolor{darkgray}{-} & \textcolor{darkgray}{164} & \textbf{9.86} \\
%46312 & \textcolor{darkgray}{-} & \textcolor{darkgray}{317} & \textbf{18.6} \\
%64848 & \textcolor{darkgray}{-} & \textcolor{darkgray}{674} & \textbf{35.5} \\
%90804 & \textcolor{darkgray}{-} & \textcolor{darkgray}{-} & \textbf{68.2} \\
127148 & \textcolor{darkgray}{-} & \textcolor{darkgray}{-} & \textbf{130} \\
%178024 & \textcolor{darkgray}{-} & \textcolor{darkgray}{-} & \textbf{235} \\
249256 & \textcolor{darkgray}{-} & \textcolor{darkgray}{-} & \textbf{474} \\
%348964 & \textcolor{darkgray}{-} & \textcolor{darkgray}{-} & \textbf{986} \\

